Active Authentication on Mobile Devices via Stylometry, Application Usage, Web Browsing, and GPS Location

Active authentication is the problem of continuously verifying the identity of a person based on behavioral aspects of their interaction with a computing device. In this study, we collect and analyze behavioral biometrics data from 200subjects, each using their personal Android mobile device for a period of at least 30 days. This dataset is novel in the context of active authentication due to its size, duration, number of modalities, and absence of restrictions on tracked activity. The geographical colocation of the subjects in the study is representative of a large closed-world environment such as an organization where the unauthorized user of a device is likely to be an insider threat: coming from within the organization. We consider four biometric modalities: (1) text entered via soft keyboard, (2) applications used, (3) websites visited, and (4) physical location of the device as determined from GPS (when outdoors) or WiFi (when indoors). We implement and test a classifier for each modality and organize the classifiers as a parallel binary decision fusion architecture. We are able to characterize the performance of the system with respect to intruder detection time and to quantify the contribution of each modality to the overall performance.

==> images/firing-histogram/data/window-count-01-mins.txt <==
1
6
6
6
6
6
6
6
6
6
6
2
2
2
2
2
2
2
2
2
2
7
7
7
7
7
7
7
7
7
7
2
2
2
2
2
2
2
2
2
2
4
4
4
4
4
4
4
4
4
4
3
3
3
3
3
3
3
3
3
3
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
6
6
6
6
6
6
6
6
6
6
1
1
1
1
1
1
1
1
1
1
4
4
4
4
4
4
4
4
4
4
1
1
1
1
1
1
1
1
1
1
2
2
2
2
2
2
2
2
2
2
1
1
1
1
1
1
1
1
1
1
2
2
2
2
2
2
2
2
2
2
4
4
4
4
4
4
4
4
4
4
2
2
2
2
2
2
2
2
2
2
1
1
1
1
1
1
1
1
1
1
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
1
1
1
1
1
1
1
1
1
1
3
3
3
3
3
3
3
3
3
3
10
10
10
10
10
10
10
10
10
10
3
3
3
3
3
3
3
3
3
3
1
1
1
1
1
1
1
1
1
1
2
2
2
2
2
2
2
2
2
2
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
3
3
3
3
3
3
3
3
3
3
1
1
1
1
1
1
1
1
1
1
3
3
3
3
3
3
3
3
3
3
1
1
1
1
1
1
1
1
1
1
4
4
4
4
4
4
4
4
4
4
6
6
6
6
6
6
6
6
6
6
2
2
2
2
2
2
2
2
2
2
8
8
8
8
8
8
8
8
8
8
3
3
3
3
3
3
3
3
3
3
11
11
11
11
11
11
11
11
11
11
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
7
7
7
7
7
7
7
7
7
7
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
8
8
8
8
8
8
8
8
8
8
3
3
3
3
3
3
3
3
3
3
1
1
1
1
1
1
1
1
1
1
2
2
2
2
2
2
2
2
2
2
5
5
5
5
5
5
5
5
5
5
3
3
3
3
3
3
3
3
3
3
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
4
4
4
4
4
4
4
4
4
4
5
5
5
5
5
5
5
5
5
5
4
4
4
4
4
4
4
4
4
4
1
1
1
1
1
1
1
1
1
1
5
5
5
5
5
5
5
5
5
5
7
7
7
7
7
7
7
7
7
7
1
1
1
1
1
1
1
1
1
1
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
12
12
12
12
12
12
12
12
12
12
3
3
3
3
3
3
3
3
3
3
1
1
1
1
1
1
1
1
1
1
5
5
5
5
5
5
5
5
5
5
1
1
1
1
1
1
1
1
1
1
4
4
4
4
4
4
4
4
4
4
1
1
1
1
1
1
1
1
1
1
5
5
5
5
5
5
5
5
5
5
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
2
2
2
2
2
2
2
2
2
2
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
2
2
2
2
2
2
2
2
2
2
8
8
8
8
8
8
8
8
8
8
2
2
2
2
2
2
2
2
2
2
3
3
3
3
3
3
3
3
3
3
2
2
2
2
2
2
2
2
2
2
1
1
1
1
1
1
1
1
1
1
2
2
2
2
2
2
2
2
2
2
3
3
3
3
3
3
3
3
3
3
1
1
1
1
1
1
1
1
1
1
6
6
6
6
6
6
6
6
6
6
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
2
2
2
2
2
2
2
2
2
2
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
2
2
2
2
2
2
2
2
2
2
4
4
4
4
4
4
4
4
4
4
1
1
1
1
1
1
1
1
1
1
7
7
7
7
7
7
7
7
7
7
6
6
6
6
6
6
6
6
6
6
7
7
7
7
7
7
7
7
7
7
8
8
8
8
8
8
8
8
8
8
5
5
5
5
5
5
5
5
5
5
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
2
2
2
2
2
2
2
2
2
2
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
3
3
3
3
3
3
3
3
3
3
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
4
4
4
4
4
4
4
4
4
4
2
2
2
2
2
2
2
2
2
2
3
3
3
3
3
3
3
3
3
3
2
2
2
2
2
2
2
2
2
2
4
4
4
4
4
4
4
4
4
4
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
2
2
2
2
2
2
2
2
2
2
5
5
5
5
5
5
5
5
5
5
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
4
4
4
4
4
4
4
4
4
4
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
4
4
4
4
4
4
4
4
4
4
1
1
1
1
1
1
1
1
1
1
2
2
2
2
2
2
2
2
2
2
4
4
4
4
4
4
4
4
4
4
7
7
7
7
7
7
7
7
7
7
6
6
6
6
6
6
6
6
6
6
7
7
7
7
7
7
7
7
7
7
2
2
2
2
2
2
2
2
2
2
3
3
3
3
3
3
3
3
3
3
6
6
6
6
6
6
6
6
6
6
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
2
2
2
2
2
2
2
2
2
2
6
6
6
6
6
6
6
6
6
6
11
11
11
11
11
11
11
11
11
11
9
9
9
9
9
9
9
9
9
9
5
5
5
5
5
5
5
5
5
5
9
9
9
9
9
9
9
9
9
9
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
3
3
3
3
3
3
3
3
3
3
1
1
1
1
1
1
1
1
1
1
2
2
2
2
2
2
2
2
2
2
7
7
7
7
7
7
7
7
7
7
2
2
2
2
2
2
2
2
2
2
4
4
4
4
4
4
4
4
4
4
1
1
1
1
1
1
1
1
1
1
3
3
3
3
3
3
3
3
3
3
2
2
2
2
2
2
2
2
2
2
3
3
3
3
3
3
3
3
3
3
1
1
1
1
1
1
1
1
1
1
3
3
3
3
3
3
3
3
3
3
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
2
2
2
2
2
2
2
2
2
2
1
1
1
1
1
1
1
1
1
1
4
4
4
4
4
4
4
4
4
4
2
2
2
2
2
2
2
2
2
2
12
12
12
12
12
12
12
12
12
12
2
2
2
2
2
2
2
2
2
2
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
2
2
2
2
2
2
2
2
2
2
1
1
1
1
1
1
1
1
1
1
3
3
3
3
3
3
3
3
3
3
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
1
1
1
1
1
1
1
1
1
1
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
1
1
1
1
1
1
1
1
1
1
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
9
9
9
9
9
9
9
9
9
9
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
2
2
2
2
2
2
2
2
2
2
3
3
3
3
3
3
3
3
3
3
1
1
1
1
1
1
1
1
1
1
3
3
3
3
3
3
3
3
3
3
5
5
5
5
5
5
5
5
5
5
1
1
1
1
1
1
1
1
1
1
4
4
4
4
4
4
4
4
4
4
2
2
2
2
2
2
2
2
2
2
7
7
7
7
7
7
7
7
7
7
4
4
4
4
4
4
4
4
4
4
2
2
2
2
2
2
2
2
2
2
1
1
1
1
1
1
1
1
1
1
6
6
6
6
6
6
6
6
6
6
3
3
3
3
3
3
3
3
3
3
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
1
1
1
1
1
1
1
1
1
1
3
3
3
3
3
3
3
3
3
3
1
1
1
1
1
1
1
1
1
1
3
3
3
3
3
3
3
3
3
3
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
5
2
2
2
2
2
2
2
2
2
2
7
7
7
7
7
7
7
7
7
7
4
4
4
4
4
4
4
4
4
4
8
8
8
8
8
8
8
8
8
8
4
4
4
4
4
4
4
4
4
4
1
1
1
1
1
1
1
1
1
1
3
3
3
3
3
3
3
3
3
3
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
6
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
2
2
2
2
2
2
2
2
2
2
3
3
3
3
3
3
3
3
3
3
1
1
1
1
1
1
1
1
1
1
6
6
6
6
6
6
6
6
6
6
1
1
1
1
1
1
1
1
1
1
10
10
10
10
10
10
10
10
10
10
5
5
5
5
5
5
5
5
5
5
7
7
7
7
7
7
7
7
7
7
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
3
8
8
8
8
8
8
8
8
8
8
7
7
7
7
7
7
7
7
7
7
2
2
2
2
2
2
2
2
2
2
10
10
10
10
10
10
10
10
10
10
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
5
5
5
5
5
5
5
5
5
5
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
5
5
5
5
5
5
5
5
5
5
7
7
7
7
7
7
7
7
7
7
4
4
4
4
4
4
4
4
4
4
2
2
2
2
2
2
2
2
2
2
1
1
1
1
1
1
1
1
1
1
3
3
3
3
3
3
3
3
3
3
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
4
4
4
4
4
4
4
4
4
4
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
1
1
1
1
1
1
1
1
1
1
4
4
4
4
4
4
4
4
4
4
4


==> images/firing-histogram/data/window-count-10-mins.txt <==
18
17
21
15
18
16
16
16
9
9
7
7
3
3
2
2
2
2
2
2
2
2
2
2
2
2
4
4
10
10
10
11
11
11
9
9
11
11
5
5
5
4
4
4
4
4
1
1
3
3
3
3
3
3
4
4
3
3
1
1
1
1
1
3
2
2
2
2
2
2
2
2
2
4
4
6
6
6
6
6
7
7
7
3
3
1
1
1
1
1
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
5
5
1
1
1
1
1
1
1
1
3
3
13
13
16
16
16
16
16
16
13
13
3
3
1
1
3
3
4
4
4
4
4
4
4
4
2
2
1
1
1
1
1
1
3
3
3
3
3
3
3
3
3
3
1
1
1
1
1
1
1
1
1
1
3
3
3
3
3
4
4
4
4
4
1
1
1
1
1
4
4
4
4
4
4
4
4
4
4
6
6
6
6
6
6
8
8
8
8
2
2
2
2
2
2
8
8
11
11
11
11
11
11
11
11
3
3
11
11
14
14
14
14
14
17
17
24
13
14
11
11
11
11
11
9
9
2
2
1
2
2
2
2
5
4
4
7
7
7
6
14
14
14
14
14
15
12
12
12
12
4
6
6
3
3
2
7
7
10
10
10
8
8
8
8
8
9
9
12
12
16
16
16
16
16
16
15
15
13
13
10
10
10
10
15
15
17
17
14
14
13
13
13
13
8
8
1
3
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
12
12
15
15
15
15
15
15
15
15
3
3
1
1
1
1
1
1
1
1
1
1
5
5
5
5
6
6
6
6
6
6
1
1
1
1
4
4
4
4
5
5
5
5
5
5
1
1
6
6
5
5
5
5
5
6
6
6
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
2
2
2
2
2
2
2
2
2
2
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
2
2
10
10
12
12
12
15
15
17
15
15
7
7
5
5
5
2
2
1
1
1
1
1
1
1
3
3
3
2
2
2
2
2
2
2
3
3
3
3
3
3
3
3
3
3
1
1
1
1
1
1
1
1
1
1
6
6
6
6
6
6
6
6
6
6
2
2
2
2
2
2
4
4
4
4
2
2
2
2
2
2
1
1
1
2
2
2
2
2
2
2
1
1
1
2
2
3
3
3
4
4
4
4
4
2
2
1
1
1
2
2
2
2
2
2
2
2
2
2
4
4
4
4
4
4
4
4
4
4
1
1
1
1
1
1
1
1
1
1
7
7
7
7
7
7
7
7
7
7
6
6
13
13
21
21
26
26
26
26
20
20
13
13
5
5
1
1
1
1
1
1
1
1
1
2
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
2
2
2
2
2
2
2
2
2
2
1
1
1
1
1
1
1
1
1
1
1
1
4
4
4
4
4
4
4
4
3
3
1
1
1
1
1
1
2
2
2
2
1
1
1
5
5
5
6
6
6
6
6
6
6
2
2
2
3
3
3
3
3
3
3
5
5
5
6
6
6
6
6
6
6
4
4
4
1
1
1
2
2
2
2
2
2
2
1
1
1
2
2
2
2
2
2
2
2
2
2
5
5
5
8
8
11
11
11
15
15
10
10
10
7
9
6
6
6
2
2
4
4
4
4
2
2
2
2
2
2
2
2
4
4
4
4
4
4
4
4
2
2
4
4
4
4
4
5
5
5
5
7
3
3
3
3
3
2
2
6
6
4
11
11
11
17
17
17
17
13
13
13
6
6
6
7
7
7
7
7
7
7
7
7
7
2
2
2
2
2
2
5
5
5
5
3
3
3
3
3
3
6
6
6
6
6
7
7
7
7
7
1
2
2
2
2
1
1
1
1
1
1
2
2
2
2
2
2
2
2
8
8
17
17
26
26
31
31
40
40
34
34
23
23
14
14
9
9
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
2
3
3
3
4
4
4
4
4
4
4
1
1
1
2
2
2
2
2
2
2
2
2
2
7
7
9
9
9
9
9
9
9
9
6
6
4
5
5
8
8
8
8
8
8
4
4
4
3
3
2
2
5
5
6
6
6
6
6
6
4
7
4
4
3
3
3
3
4
4
4
1
1
1
1
1
1
1
1
1
1
1
1
1
2
2
2
2
3
3
3
3
3
3
2
2
3
3
1
1
1
1
1
1
1
1
4
4
4
4
4
4
4
4
4
4
2
2
2
2
2
2
2
2
2
2
12
12
12
12
12
12
12
12
12
12
2
2
2
2
2
2
2
2
2
2
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
2
2
2
2
2
2
2
2
2
2
1
1
1
1
1
1
1
1
1
1
3
3
3
3
3
3
3
3
3
3
4
4
8
8
9
9
9
9
9
9
5
5
1
1
6
6
12
12
12
13
13
13
15
15
9
9
3
3
3
2
2
2
2
2
2
2
2
2
2
2
2
2
9
9
10
10
11
11
11
11
11
11
2
3
2
4
3
6
6
6
6
6
6
5
5
3
3
1
1
1
1
1
1
1
1
1
1
3
3
3
3
3
3
3
3
3
3
5
5
5
5
5
5
5
5
5
5
1
1
1
1
1
1
1
1
1
1
4
4
4
4
4
4
4
4
4
4
2
2
2
2
2
2
2
2
2
2
7
7
7
7
11
11
11
11
11
11
4
4
4
6
2
2
2
2
2
2
2
2
2
1
1
1
1
1
1
1
1
1
1
6
6
9
9
9
9
11
11
13
13
7
7
4
6
6
6
4
4
2
2
2
2
2
1
1
4
4
5
5
5
8
8
8
7
7
4
4
8
8
13
10
12
12
12
12
12
12
7
7
2
2
7
7
11
11
19
19
23
23
23
23
16
16
12
12
4
4
1
1
1
1
1
1
1
1
1
1
3
3
9
9
9
9
9
9
9
9
6
6
6
6
6
7
7
7
7
7
7
7
1
1
1
1
1
1
1
3
3
3
3
3
3
2
2
2
2
3
3
3
3
3
3
3
3
3
3
1
1
1
1
1
1
1
1
1
1
6
6
6
6
6
6
6
6
6
6
1
1
1
1
1
1
1
1
1
1
10
10
10
15
15
22
22
25
25
28
18
18
26
21
28
21
21
18
18
15
15
15
7
7
2
2
2
2
2
12
12
12
12
12
10
10
10
10
10
2
2
4
4
9
9
9
9
9
9
7
7
5
5
1
1
1
1
1
2
2
2
2
2
1
1
1
1
1
5
5
12
12
12
12
12
16
16
18
13
14
7
7
7
7
7
3
3
1
1
3
3
5
5
5
5
5
5
5
5
4
4
3
3
3
4
4
4
4
4
2
2
1
1
1
4
4
4
4
4
4
4
4
4
4
2
2
2
2
2
2
2
2
2
2
2
2
3
3
3
3
3
3
3
3
1
1
4
4
4
4
4
4
4
4
4
8


==> images/firing-histogram/data/window-count-30-mins.txt <==
27
20
18
11
7
6
12
13
17
17
17
15
15
15
13
11
5
4
3
3
4
4
4
6
6
6
6
10
9
10
9
9
9
7
7
7
11
7
5
4
4
8
8
8
9
9
5
5
5
5
5
1
1
1
3
16
16
16
16
17
19
20
20
21
18
5
5
5
5
4
2
1
1
3
3
3
3
3
3
3
3
3
3
1
1
1
1
4
5
5
5
5
5
4
4
4
4
1
4
4
4
4
4
4
4
4
4
4
6
6
8
8
8
8
8
8
8
8
2
2
8
11
11
11
11
11
11
11
11
11
3
11
14
14
24
25
25
26
26
27
30
22
27
30
21
20
22
21
29
28
25
28
30
27
31
35
34
39
39
39
39
35
25
25
20
16
15
10
2
4
4
2
2
2
2
2
2
2
2
15
15
15
15
15
15
15
15
15
15
3
1
1
1
1
1
1
1
1
1
1
5
6
6
6
6
6
6
6
6
6
1
4
5
5
5
10
10
11
11
11
11
7
6
6
6
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
1
3
3
3
3
4
3
3
3
3
3
1
1
1
1
1
1
1
1
1
1
1
1
1
1
2
12
15
17
17
17
17
17
17
17
15
5
2
1
1
1
3
3
3
3
3
3
3
2
2
2
3
3
3
3
4
4
4
4
4
4
1
1
1
1
6
6
6
6
6
6
6
6
6
6
2
2
4
4
4
4
4
4
4
4
2
2
1
2
2
2
2
2
2
2
2
4
4
4
4
4
4
4
6
6
6
4
3
2
2
6
6
6
4
4
4
4
4
4
4
1
1
1
1
1
8
8
8
8
8
7
7
7
7
7
6
13
26
26
26
26
26
26
26
26
20
13
1
1
1
1
2
2
2
2
2
2
2
1
1
1
1
1
1
1
1
3
3
3
3
3
2
2
2
2
2
1
1
1
1
1
1
1
1
1
1
4
4
4
4
5
5
6
6
10
12
8
8
8
8
7
7
6
6
2
3
3
3
5
9
9
9
10
11
11
8
8
8
6
2
2
2
1
2
2
2
2
2
2
2
2
2
2
5
8
11
15
15
17
17
19
19
19
19
14
8
6
8
6
6
4
8
9
9
11
11
13
18
24
24
24
20
26
26
24
26
22
18
12
12
12
12
5
11
11
10
10
8
8
8
8
8
8
4
4
9
20
33
42
42
42
42
42
42
42
36
25
11
2
2
2
4
4
2
2
2
2
2
2
2
2
3
4
4
4
4
4
4
4
4
4
1
2
2
2
2
2
2
2
2
2
2
7
9
9
9
13
17
17
17
17
19
15
14
14
17
13
10
10
10
10
8
6
5
6
3
5
4
5
5
5
5
8
8
7
7
5
5
4
4
4
4
2
2
2
2
2
2
2
2
2
2
12
12
12
12
12
12
12
12
12
12
2
2
2
2
2
2
2
2
2
2
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
4
2
2
2
2
2
2
2
2
2
2
1
1
1
1
1
1
1
1
1
1
3
3
3
3
3
3
3
3
3
3
4
9
9
9
9
9
9
9
9
9
5
6
12
13
15
15
15
15
15
15
15
9
3
2
2
2
2
2
2
11
12
13
13
14
17
17
17
17
17
8
7
7
7
6
1
1
1
1
1
1
1
3
3
3
3
3
3
3
3
3
3
5
5
5
5
5
5
5
5
5
5
1
1
1
1
1
1
1
1
1
1
4
4
4
4
4
4
4
4
4
4
2
2
2
2
2
2
2
2
2
2
7
7
11
11
11
13
13
13
13
13
6
6
2
2
2
1
1
1
1
1
1
1
7
10
12
13
13
15
15
15
15
15
9
10
9
10
10
13
18
20
20
20
20
16
15
12
12
7
2
7
19
23
23
23
23
24
24
24
24
17
5
1
1
1
1
9
9
9
9
9
15
16
16
16
16
7
7
7
7
7
7
1
1
1
3
3
3
3
3
3
3
3
5
5
3
3
3
3
3
3
3
3
1
1
1
1
1
1
1
1
1
1
6
6
6
6
6
6
6
6
6
6
1
1
1
1
1
1
1
1
1
1
10
15
25
28
36
43
43
43
43
43
33
28
18
15
7
2
2
12
12
12
12
12
12
14
16
21
19
9
9
9
9
9
9
7
5
1
1
2
2
2
2
2
2
2
2
1
1
5
12
16
18
19
19
19
19
19
19
17
12
8
8
8
9
9
9
9
9
6
4
4
2
1
4
4
4
4
4
6
6
6
6
6
2
2
2
2
2
2
3
3
3
3
3
3
3
3
3
1
4
4
4
8


==> images/perf-contribution/1-contribution/combined-data.txt <==
number_of_sets = 4
set_name = Location
set_name = App
set_name = Text
set_name = Web
x_axis_name = Time Before Decision (mins)
y_axis_name = Individual Sensor Contribution (C_i)
title = 

start_elements
element 0 1.32762
element 1 1.09669
element 2 1.00707
end_elements

start_elements
element 0 0.359899
element 1 0.0600801
element 2 0.450382
end_elements

start_elements
element 0 0.0717822
element 1 0.517337
element 2 0.469027
end_elements

start_elements
element 0 0.495833
element 1 0.761317
element 2 0.48289
end_elements



==> images/perf-contribution/1-contribution/data-App.txt <==
"1" 0.359899
"10" 0.0600801
"30" 0.450382


==> images/perf-contribution/1-contribution/data-Location.txt <==
"1" 1.32762
"10" 1.09669
"30" 1.00707


==> images/perf-contribution/1-contribution/data-Text.txt <==
"1" 0.0717822
"10" 0.517337
"30" 0.469027


==> images/perf-contribution/1-contribution/data-Web.txt <==
"1" 0.495833
"10" 0.761317
"30" 0.48289


==> images/perf-fused/1-pareto/combined-data.txt <==
number_of_sets = 3
set_name = 1 mins
set_name = 10 mins
set_name = 30 mins
x_axis_name = False Reject Rate (FRR)
y_axis_name = False Accept Rate (FAR)
title = 

start_elements
element 0.006 0.25
element 0.01 0.275
element 0.005 0.221
element 0.008 0.218
element 0.015 0.181
element 0.02 0.123
element 0.026 0.128
element 0.036 0.105
element 0.035 0.103
element 0.048 0.076
element 0.041 0.056
element 0.079 0.042
element 0.139 0.026
element 0.122 0.029
element 0.099 0.026
element 0.181 0.017
element 0.164 0.02
element 0.227 0.011
element 0.227 0.012
element 0.313 0.008
end_elements

start_elements
element 0.004 0.208
element 0.008 0.132
element 0.002 0.125
element 0.012 0.091
element 0.011 0.112
element 0.016 0.069
element 0.014 0.063
element 0.017 0.074
element 0.048 0.027
element 0.036 0.031
element 0.025 0.033
element 0.046 0.021
element 0.06 0.021
element 0.075 0.016
element 0.053 0.016
element 0.098 0.016
element 0.108 0.01
element 0.118 0.009
element 0.127 0.009
element 0.182 0.004
end_elements

start_elements
element 0 0.067
element 0.001 0.059
element 0 0.049
element 0.004 0.044
element 0.004 0.032
element 0.006 0.041
element 0.005 0.03
element 0.008 0.021
element 0.011 0.015
element 0.012 0.012
element 0.009 0.019
element 0.027 0.002
element 0.026 0.003
element 0.024 0.008
element 0.022 0.005
element 0.029 0.006
element 0.025 0.001
element 0.023 0.001
element 0.03 0.004
element 0.052 0.001
end_elements



==> images/perf-fused/1-pareto/data-1-mins.txt <==
0.006 0.25
0.01 0.275
0.005 0.221
0.008 0.218
0.015 0.181
0.02 0.123
0.026 0.128
0.036 0.105
0.035 0.103
0.048 0.076
0.041 0.056
0.079 0.042
0.139 0.026
0.122 0.029
0.099 0.026
0.181 0.017
0.164 0.02
0.227 0.011
0.227 0.012
0.313 0.008


==> images/perf-fused/1-pareto/data-10-mins.txt <==
0.004 0.208
0.008 0.132
0.002 0.125
0.012 0.091
0.011 0.112
0.016 0.069
0.014 0.063
0.017 0.074
0.048 0.027
0.036 0.031
0.025 0.033
0.046 0.021
0.06 0.021
0.075 0.016
0.053 0.016
0.098 0.016
0.108 0.01
0.118 0.009
0.127 0.009
0.182 0.004


==> images/perf-fused/1-pareto/data-30-mins.txt <==
0 0.067
0.001 0.059
0 0.049
0.004 0.044
0.004 0.032
0.006 0.041
0.005 0.03
0.008 0.021
0.011 0.015
0.012 0.012
0.009 0.019
0.027 0.002
0.026 0.003
0.024 0.008
0.022 0.005
0.029 0.006
0.025 0.001
0.023 0.001
0.03 0.004
0.052 0.001


==> images/perf-individual-histogram/3-far-with-errorbars/combined-data.txt <==
number_of_sets = 4
set_name = Location
set_name = App
set_name = Text
set_name = Web
x_axis_name = Time Before Decision (mins)
y_axis_name = False Accept Rate (FAR)
title = 

start_elements
element 1 0.118103
element 4.22222 0.116885
element 7.44444 0.113133
element 10.6667 0.103312
element 13.8889 0.0931175
element 17.1111 0.0825217
element 20.3333 0.0728186
element 23.5556 0.0651205
element 26.7778 0.0594121
element 30 0.0557515
end_elements

start_elements
element 1 0.312016
element 4.22222 0.309843
element 7.44444 0.306235
element 10.6667 0.298189
element 13.8889 0.277487
element 17.1111 0.247083
element 20.3333 0.214354
element 23.5556 0.185479
element 26.7778 0.164255
element 30 0.149494
end_elements

start_elements
element 1 0.375697
element 4.22222 0.211533
element 7.44444 0.160793
element 10.6667 0.138064
element 13.8889 0.125774
element 17.1111 0.1196
element 20.3333 0.114591
element 23.5556 0.110406
element 26.7778 0.10728
element 30 0.105337
end_elements

start_elements
element 1 0.161003
element 4.22222 0.157917
element 7.44444 0.151331
element 10.6667 0.143857
element 13.8889 0.137362
element 17.1111 0.129904
element 20.3333 0.122333
element 23.5556 0.114559
element 26.7778 0.10786
element 30 0.102332
end_elements



==> images/perf-individual-histogram/3-far-with-errorbars/data-App.txt <==
1 0.312016 0.311838 0.312194
4.22222 0.309843 0.308715 0.31097
7.44444 0.306235 0.302586 0.309885
10.6667 0.298189 0.283509 0.312869
13.8889 0.277487 0.237273 0.317701
17.1111 0.247083 0.186982 0.307184
20.3333 0.214354 0.145944 0.282765
23.5556 0.185479 0.117511 0.253448
26.7778 0.164255 0.100311 0.228199
30 0.149494 0.0913711 0.207617


==> images/perf-individual-histogram/3-far-with-errorbars/data-Location.txt <==
1 0.118103 0.117914 0.118292
4.2 0.116885 0.115402 0.118369
7.4 0.113133 0.103446 0.122819
10.7 0.103312 0.0786828 0.12794
13.9 0.0931175 0.0608051 0.12543
17.1 0.0825217 0.0457674 0.119276
20.3 0.0728186 0.0336887 0.111948
23.6 0.0651205 0.0249841 0.105257
26.8 0.0594121 0.0187227 0.100102
30 0.0557515 0.0146792 0.0968239


==> images/perf-individual-histogram/3-far-with-errorbars/data-Text.txt <==
1 0.375697 0.301687 0.449707
4.22222 0.211533 0.0724543 0.350611
7.44444 0.160793 0.0386454 0.28294
10.6667 0.138064 0.0308425 0.245285
13.8889 0.125774 0.027074 0.224473
17.1111 0.1196 0.0261814 0.213019
20.3333 0.114591 0.0272792 0.201903
23.5556 0.110406 0.0283875 0.192425
26.7778 0.10728 0.0288721 0.185689
30 0.105337 0.0289064 0.181768


==> images/perf-individual-histogram/3-far-with-errorbars/data-Web.txt <==
1 0.161003 0.160615 0.161391
4.22222 0.157917 0.145489 0.170345
7.44444 0.151331 0.126728 0.175933
10.6667 0.143857 0.109577 0.178137
13.8889 0.137362 0.0979681 0.176756
17.1111 0.129904 0.0866715 0.173136
20.3333 0.122333 0.0760896 0.168576
23.5556 0.114559 0.0660346 0.163084
26.7778 0.10786 0.0576759 0.158045
30 0.102332 0.0513917 0.153272


==> images/perf-individual-histogram/4-frr-with-errorbars/combined-data.txt <==
number_of_sets = 4
set_name = Location
set_name = App
set_name = Text
set_name = Web
x_axis_name = Time Before Decision (mins)
y_axis_name = False Reject Rate (FRR)
title = 

start_elements
element 1 0.0617014
element 4.22222 0.0611514
element 7.44444 0.0594568
element 10.6667 0.0550213
element 13.8889 0.0504176
element 17.1111 0.0456324
element 20.3333 0.0412503
element 23.5556 0.0377738
element 26.7778 0.0351958
element 30 0.0335426
end_elements

start_elements
element 1 0.181413
element 4.22222 0.179628
element 7.44444 0.176664
element 10.6667 0.170053
element 13.8889 0.153045
element 17.1111 0.128065
element 20.3333 0.101176
element 23.5556 0.0774525
element 26.7778 0.0600147
element 30 0.0478874
end_elements

start_elements
element 1 0.421742
element 4.22222 0.257782
element 7.44444 0.207106
element 10.6667 0.184405
element 13.8889 0.17213
element 17.1111 0.165965
element 20.3333 0.160962
element 23.5556 0.156782
element 26.7778 0.15366
element 30 0.151719
end_elements

start_elements
element 1 0.111203
element 4.22222 0.108487
element 7.44444 0.10269
element 10.6667 0.0961133
element 13.8889 0.0903969
element 17.1111 0.0838332
element 20.3333 0.0771702
element 23.5556 0.0703292
element 26.7778 0.0644336
element 30 0.0595679
end_elements



==> images/perf-individual-histogram/4-frr-with-errorbars/data-App.txt <==
1 0.181413 0.181267 0.181559
4.22222 0.179628 0.178702 0.180554
7.44444 0.176664 0.173665 0.179662
10.6667 0.170053 0.157993 0.182114
13.8889 0.153045 0.120005 0.186084
17.1111 0.128065 0.078687 0.177443
20.3333 0.101176 0.0449711 0.157381
23.5556 0.0774525 0.0216107 0.133294
26.7778 0.0600147 0.00747922 0.11255
30 0.0478874 0.000134652 0.0956402


==> images/perf-individual-histogram/4-frr-with-errorbars/data-Location.txt <==
1 0.0617014 0.0616161 0.0617867
4.2 0.0611514 0.0604814 0.0618214
7.4 0.0594568 0.0550822 0.0638313
10.7 0.0550213 0.0438987 0.066144
13.9 0.0504176 0.0358249 0.0650102
17.1 0.0456324 0.0290336 0.0622311
20.3 0.0412503 0.0235788 0.0589219
23.6 0.0377738 0.0196477 0.0558999
26.8 0.0351958 0.0168199 0.0535717
30 0.0335426 0.0149938 0.0520915


==> images/perf-individual-histogram/4-frr-with-errorbars/data-Text.txt <==
1 0.421742 0.347824 0.49566
4.22222 0.257782 0.118878 0.396687
7.44444 0.207106 0.0851108 0.329101
10.6667 0.184405 0.0773176 0.291493
13.8889 0.17213 0.0735538 0.270707
17.1111 0.165965 0.0726623 0.259267
20.3333 0.160962 0.0737588 0.248165
23.5556 0.156782 0.0748656 0.238699
26.7778 0.15366 0.0753497 0.231971
30 0.151719 0.0753839 0.228055


==> images/perf-individual-histogram/4-frr-with-errorbars/data-Web.txt <==
1 0.111203 0.110861 0.111544
4.22222 0.108487 0.097549 0.119424
7.44444 0.10269 0.0810386 0.124342
10.6667 0.0961133 0.0659446 0.126282
13.8889 0.0903969 0.0557277 0.125066
17.1111 0.0838332 0.0457859 0.121881
20.3333 0.0771702 0.0364731 0.117867
23.5556 0.0703292 0.027624 0.113034
26.7778 0.0644336 0.0202678 0.108599
30 0.0595679 0.0147373 0.104398


==> images/perf-individual/1-far/combined-data.txt <==
number_of_sets = 4
set_name = Location
set_name = App
set_name = Text
set_name = Web
x_axis_name = Time Before Decision (mins)
y_axis_name = False Accept Rate (FAR)
title = 

start_elements
element 1 0.118103
element 4.22222 0.116885
element 7.44444 0.113133
element 10.6667 0.103312
element 13.8889 0.0931175
element 17.1111 0.0825217
element 20.3333 0.0728186
element 23.5556 0.0651205
element 26.7778 0.0594121
element 30 0.0557515
end_elements

start_elements
element 1 0.312016
element 4.22222 0.309843
element 7.44444 0.306235
element 10.6667 0.298189
element 13.8889 0.277487
element 17.1111 0.247083
element 20.3333 0.214354
element 23.5556 0.185479
element 26.7778 0.164255
element 30 0.149494
end_elements

start_elements
element 1 0.375697
element 4.22222 0.211533
element 7.44444 0.160793
element 10.6667 0.138064
element 13.8889 0.125774
element 17.1111 0.1196
element 20.3333 0.114591
element 23.5556 0.110406
element 26.7778 0.10728
element 30 0.105337
end_elements

start_elements
element 1 0.161003
element 4.22222 0.157917
element 7.44444 0.151331
element 10.6667 0.143857
element 13.8889 0.137362
element 17.1111 0.129904
element 20.3333 0.122333
element 23.5556 0.114559
element 26.7778 0.10786
element 30 0.102332
end_elements



==> images/perf-individual/1-far/data-App.txt <==
1 0.312016
4.22222 0.309843
7.44444 0.306235
10.6667 0.298189
13.8889 0.277487
17.1111 0.247083
20.3333 0.214354
23.5556 0.185479
26.7778 0.164255
30 0.149494


==> images/perf-individual/1-far/data-Location.txt <==
1 0.118103
4.22222 0.116885
7.44444 0.113133
10.6667 0.103312
13.8889 0.0931175
17.1111 0.0825217
20.3333 0.0728186
23.5556 0.0651205
26.7778 0.0594121
30 0.0557515


==> images/perf-individual/1-far/data-Text.txt <==
1 0.375697
4.22222 0.211533
7.44444 0.160793
10.6667 0.138064
13.8889 0.125774
17.1111 0.1196
20.3333 0.114591
23.5556 0.110406
26.7778 0.10728
30 0.105337


==> images/perf-individual/1-far/data-Web.txt <==
1 0.161003
4.22222 0.157917
7.44444 0.151331
10.6667 0.143857
13.8889 0.137362
17.1111 0.129904
20.3333 0.122333
23.5556 0.114559
26.7778 0.10786
30 0.102332


==> images/perf-individual/2-frr/combined-data.txt <==
number_of_sets = 4
set_name = Location
set_name = App
set_name = Text
set_name = Web
x_axis_name = Time Before Decision (mins)
y_axis_name = False Reject Rate (FRR)
title = 

start_elements
element 1 0.0617014
element 4.22222 0.0611514
element 7.44444 0.0594568
element 10.6667 0.0550213
element 13.8889 0.0504176
element 17.1111 0.0456324
element 20.3333 0.0412503
element 23.5556 0.0377738
element 26.7778 0.0351958
element 30 0.0335426
end_elements

start_elements
element 1 0.181413
element 4.22222 0.179628
element 7.44444 0.176664
element 10.6667 0.170053
element 13.8889 0.153045
element 17.1111 0.128065
element 20.3333 0.101176
element 23.5556 0.0774525
element 26.7778 0.0600147
element 30 0.0478874
end_elements

start_elements
element 1 0.421742
element 4.22222 0.257782
element 7.44444 0.207106
element 10.6667 0.184405
element 13.8889 0.17213
element 17.1111 0.165965
element 20.3333 0.160962
element 23.5556 0.156782
element 26.7778 0.15366
element 30 0.151719
end_elements

start_elements
element 1 0.111203
element 4.22222 0.108487
element 7.44444 0.10269
element 10.6667 0.0961133
element 13.8889 0.0903969
element 17.1111 0.0838332
element 20.3333 0.0771702
element 23.5556 0.0703292
element 26.7778 0.0644336
element 30 0.0595679
end_elements



==> images/perf-individual/2-frr/data-App.txt <==
1 0.181413
4.22222 0.179628
7.44444 0.176664
10.6667 0.170053
13.8889 0.153045
17.1111 0.128065
20.3333 0.101176
23.5556 0.0774525
26.7778 0.0600147
30 0.0478874


==> images/perf-individual/2-frr/data-Location.txt <==
1 0.0617014
4.22222 0.0611514
7.44444 0.0594568
10.6667 0.0550213
13.8889 0.0504176
17.1111 0.0456324
20.3333 0.0412503
23.5556 0.0377738
26.7778 0.0351958
30 0.0335426


==> images/perf-individual/2-frr/data-Text.txt <==
1 0.421742
4.22222 0.257782
7.44444 0.207106
10.6667 0.184405
13.8889 0.17213
17.1111 0.165965
20.3333 0.160962
23.5556 0.156782
26.7778 0.15366
30 0.151719


==> images/perf-individual/2-frr/data-Web.txt <==
1 0.111203
4.22222 0.108487
7.44444 0.10269
10.6667 0.0961133
13.8889 0.0903969
17.1111 0.0838332
20.3333 0.0771702
23.5556 0.0703292
26.7778 0.0644336
30 0.0595679


==> images/perf-individual/3-far-with-errorbars/combined-data.txt <==
number_of_sets = 4
set_name = Location
set_name = App
set_name = Text
set_name = Web
x_axis_name = Time Before Decision (mins)
y_axis_name = False Accept Rate (FAR)
title = 

start_elements
element 1 0.118103
element 4.22222 0.116885
element 7.44444 0.113133
element 10.6667 0.103312
element 13.8889 0.0931175
element 17.1111 0.0825217
element 20.3333 0.0728186
element 23.5556 0.0651205
element 26.7778 0.0594121
element 30 0.0557515
end_elements

start_elements
element 1 0.312016
element 4.22222 0.309843
element 7.44444 0.306235
element 10.6667 0.298189
element 13.8889 0.277487
element 17.1111 0.247083
element 20.3333 0.214354
element 23.5556 0.185479
element 26.7778 0.164255
element 30 0.149494
end_elements

start_elements
element 1 0.375697
element 4.22222 0.211533
element 7.44444 0.160793
element 10.6667 0.138064
element 13.8889 0.125774
element 17.1111 0.1196
element 20.3333 0.114591
element 23.5556 0.110406
element 26.7778 0.10728
element 30 0.105337
end_elements

start_elements
element 1 0.161003
element 4.22222 0.157917
element 7.44444 0.151331
element 10.6667 0.143857
element 13.8889 0.137362
element 17.1111 0.129904
element 20.3333 0.122333
element 23.5556 0.114559
element 26.7778 0.10786
element 30 0.102332
end_elements



==> images/perf-individual/3-far-with-errorbars/data-App.txt <==
1 0.312016 0.311838 0.312194
4.22222 0.309843 0.308715 0.31097
7.44444 0.306235 0.302586 0.309885
10.6667 0.298189 0.283509 0.312869
13.8889 0.277487 0.237273 0.317701
17.1111 0.247083 0.186982 0.307184
20.3333 0.214354 0.145944 0.282765
23.5556 0.185479 0.117511 0.253448
26.7778 0.164255 0.100311 0.228199
30 0.149494 0.0913711 0.207617


==> images/perf-individual/3-far-with-errorbars/data-Location.txt <==
1 0.118103 0.117914 0.118292
4.22222 0.116885 0.115402 0.118369
7.44444 0.113133 0.103446 0.122819
10.6667 0.103312 0.0786828 0.12794
13.8889 0.0931175 0.0608051 0.12543
17.1111 0.0825217 0.0457674 0.119276
20.3333 0.0728186 0.0336887 0.111948
23.5556 0.0651205 0.0249841 0.105257
26.7778 0.0594121 0.0187227 0.100102
30 0.0557515 0.0146792 0.0968239


==> images/perf-individual/3-far-with-errorbars/data-Text.txt <==
1 0.375697 0.301687 0.449707
4.22222 0.211533 0.0724543 0.350611
7.44444 0.160793 0.0386454 0.28294
10.6667 0.138064 0.0308425 0.245285
13.8889 0.125774 0.027074 0.224473
17.1111 0.1196 0.0261814 0.213019
20.3333 0.114591 0.0272792 0.201903
23.5556 0.110406 0.0283875 0.192425
26.7778 0.10728 0.0288721 0.185689
30 0.105337 0.0289064 0.181768


==> images/perf-individual/3-far-with-errorbars/data-Web.txt <==
1 0.161003 0.160615 0.161391
4.22222 0.157917 0.145489 0.170345
7.44444 0.151331 0.126728 0.175933
10.6667 0.143857 0.109577 0.178137
13.8889 0.137362 0.0979681 0.176756
17.1111 0.129904 0.0866715 0.173136
20.3333 0.122333 0.0760896 0.168576
23.5556 0.114559 0.0660346 0.163084
26.7778 0.10786 0.0576759 0.158045
30 0.102332 0.0513917 0.153272


==> images/perf-individual/4-frr-with-errorbars/combined-data.txt <==
number_of_sets = 4
set_name = Location
set_name = App
set_name = Text
set_name = Web
x_axis_name = Time Before Decision (mins)
y_axis_name = False Reject Rate (FRR)
title = 

start_elements
element 1 0.0617014
element 4.22222 0.0611514
element 7.44444 0.0594568
element 10.6667 0.0550213
element 13.8889 0.0504176
element 17.1111 0.0456324
element 20.3333 0.0412503
element 23.5556 0.0377738
element 26.7778 0.0351958
element 30 0.0335426
end_elements

start_elements
element 1 0.181413
element 4.22222 0.179628
element 7.44444 0.176664
element 10.6667 0.170053
element 13.8889 0.153045
element 17.1111 0.128065
element 20.3333 0.101176
element 23.5556 0.0774525
element 26.7778 0.0600147
element 30 0.0478874
end_elements

start_elements
element 1 0.421742
element 4.22222 0.257782
element 7.44444 0.207106
element 10.6667 0.184405
element 13.8889 0.17213
element 17.1111 0.165965
element 20.3333 0.160962
element 23.5556 0.156782
element 26.7778 0.15366
element 30 0.151719
end_elements

start_elements
element 1 0.111203
element 4.22222 0.108487
element 7.44444 0.10269
element 10.6667 0.0961133
element 13.8889 0.0903969
element 17.1111 0.0838332
element 20.3333 0.0771702
element 23.5556 0.0703292
element 26.7778 0.0644336
element 30 0.0595679
end_elements



==> images/perf-individual/4-frr-with-errorbars/data-App.txt <==
1 0.181413 0.181267 0.181559
4.22222 0.179628 0.178702 0.180554
7.44444 0.176664 0.173665 0.179662
10.6667 0.170053 0.157993 0.182114
13.8889 0.153045 0.120005 0.186084
17.1111 0.128065 0.078687 0.177443
20.3333 0.101176 0.0449711 0.157381
23.5556 0.0774525 0.0216107 0.133294
26.7778 0.0600147 0.00747922 0.11255
30 0.0478874 0.000134652 0.0956402


==> images/perf-individual/4-frr-with-errorbars/data-Location.txt <==
1 0.0617014 0.0616161 0.0617867
4.22222 0.0611514 0.0604814 0.0618214
7.44444 0.0594568 0.0550822 0.0638313
10.6667 0.0550213 0.0438987 0.066144
13.8889 0.0504176 0.0358249 0.0650102
17.1111 0.0456324 0.0290336 0.0622311
20.3333 0.0412503 0.0235788 0.0589219
23.5556 0.0377738 0.0196477 0.0558999
26.7778 0.0351958 0.0168199 0.0535717
30 0.0335426 0.0149938 0.0520915


==> images/perf-individual/4-frr-with-errorbars/data-Text.txt <==
1 0.421742 0.347824 0.49566
4.22222 0.257782 0.118878 0.396687
7.44444 0.207106 0.0851108 0.329101
10.6667 0.184405 0.0773176 0.291493
13.8889 0.17213 0.0735538 0.270707
17.1111 0.165965 0.0726623 0.259267
20.3333 0.160962 0.0737588 0.248165
23.5556 0.156782 0.0748656 0.238699
26.7778 0.15366 0.0753497 0.231971
30 0.151719 0.0753839 0.228055


==> images/perf-individual/4-frr-with-errorbars/data-Web.txt <==
1 0.111203 0.110861 0.111544
4.22222 0.108487 0.097549 0.119424
7.44444 0.10269 0.0810386 0.124342
10.6667 0.0961133 0.0659446 0.126282
13.8889 0.0903969 0.0557277 0.125066
17.1111 0.0838332 0.0457859 0.121881
20.3333 0.0771702 0.0364731 0.117867
23.5556 0.0703292 0.027624 0.113034
26.7778 0.0644336 0.0202678 0.108599
30 0.0595679 0.0147373 0.104398


==> images/stats-active-duration/1-user-activeduration-days/combined-data.txt <==
number_of_sets = 1
set_name = Duration of Active Interaction (Days)
x_axis_name = 200 Users
y_axis_name = Duration of Active Interaction (Days)
title = 

start_elements
element 0 0.745139
element 1 5.06117
element 2 10.8691
element 3 13.0514
element 4 7.48499
element 5 1.93527
element 6 9.69422
element 7 10.0264
element 8 7.57795
element 9 12.2016
element 10 12.6005
element 11 10.7
element 12 8.71944
element 13 12.1972
element 14 1.04326
element 15 10.1193
element 16 6.52037
element 17 5.0212
element 18 8.65486
element 19 9.14747
element 20 5.58619
element 21 4.92068
element 22 8.95722
element 23 0.821806
element 24 0.739664
element 25 5.42785
element 26 6.14619
element 27 11.4146
element 28 1.38536
element 29 11.0951
element 30 1.94513
element 31 1.50139
element 32 16.2134
element 33 6.00477
element 34 7.33791
element 35 10.272
element 36 9.83435
element 37 13.2382
element 38 2.29097
element 39 2.148
element 40 11.3676
element 41 19.2505
element 42 12.5598
element 43 10.7741
element 44 6.79964
element 45 1.31513
element 46 4.48083
element 47 6.20941
element 48 7.54608
element 49 3.36477
element 50 8.20837
element 51 6.10959
element 52 11.9895
element 53 13.4255
element 54 11.4
element 55 15.2558
element 56 2.81758
element 57 4.42686
element 58 10.8736
element 59 6.0348
element 60 5.96477
element 61 6.54347
element 62 7.79811
element 63 6.36417
element 64 8.87696
element 65 1.17315
element 66 6.99586
element 67 2.09542
element 68 9.36175
element 69 11.2549
element 70 9.82847
element 71 9.54167
element 72 10.2953
element 73 6.97594
element 74 7.66052
element 75 8.16167
element 76 4.725
element 77 7.22623
element 78 1.84346
element 79 11.7181
element 80 6.34927
element 81 2.19648
element 82 3.82243
element 83 11.9594
element 84 7.01469
element 85 2.86387
element 86 6.47152
element 87 12.3038
element 88 9.17824
element 89 5.86789
element 90 9.18472
element 91 7.87765
element 92 16.9101
element 93 10.0092
element 94 3.38102
element 95 13.4968
element 96 7.10566
element 97 9.24485
element 98 12.2093
element 99 13.4015
element 100 9.9006
element 101 10.482
element 102 13.574
element 103 10.2131
element 104 5.21704
element 105 4.02299
element 106 14.2204
element 107 10.1188
element 108 8.36644
element 109 14.2838
element 110 9.73105
element 111 14.7731
element 112 14.7846
element 113 19.2591
element 114 16.4412
element 115 5.29323
element 116 15.1896
element 117 11.8779
element 118 2.29963
element 119 11.384
element 120 4.56411
element 121 7.25521
element 122 12.7995
element 123 13.2491
element 124 9.22238
element 125 10.7398
element 126 3.23019
element 127 8.33876
element 128 5.62536
element 129 15.8426
element 130 13.8812
element 131 11.3063
element 132 5.1083
element 133 7.81062
element 134 3.64674
element 135 4.29083
element 136 3.21834
element 137 8.09965
element 138 8.46597
element 139 5.52277
element 140 12.1693
element 141 16.9317
element 142 8.63565
element 143 4.26146
element 144 11.5759
element 145 9.54562
element 146 21.6155
element 147 9.09976
element 148 13.3529
element 149 6.78216
element 150 2.7615
element 151 2.11412
element 152 4.39838
element 153 6.62686
element 154 11.1443
element 155 4.23983
element 156 9.61683
element 157 13.3094
element 158 3.71281
element 159 9.895
element 160 8.57425
element 161 12.4965
element 162 1.10714
element 163 14.0928
element 164 19.287
element 165 13.1737
element 166 19.0229
element 167 11.4299
element 168 9.70046
element 169 15.8036
element 170 7.50981
element 171 5.82668
element 172 2.65972
element 173 6.57931
element 174 9.67008
element 175 6.80764
element 176 10.4862
element 177 6.93568
element 178 4.66296
element 179 6.143
element 180 7.67299
element 181 1.2277
element 182 8.95378
element 183 7.88207
element 184 6.45253
element 185 5.84931
element 186 4.15012
element 187 4.95826
element 188 6.04861
element 189 8.66003
element 190 5.2686
element 191 5.31509
element 192 5.57035
element 193 6.68694
element 194 4.4897
element 195 7.16222
element 196 5.949
element 197 5.48341
element 198 7.7301
element 199 7.22005
end_elements



==> images/stats-active-duration/1-user-activeduration-days/data-0.txt <==
0 0.745139
1 5.06117
2 10.8691
3 13.0514
4 7.48499
5 1.93527
6 9.69422
7 10.0264
8 7.57795
9 12.2016
10 12.6005
11 10.7
12 8.71944
13 12.1972
14 1.04326
15 10.1193
16 6.52037
17 5.0212
18 8.65486
19 9.14747
20 5.58619
21 4.92068
22 8.95722
23 0.821806
24 0.739664
25 5.42785
26 6.14619
27 11.4146
28 1.38536
29 11.0951
30 1.94513
31 1.50139
32 16.2134
33 6.00477
34 7.33791
35 10.272
36 9.83435
37 13.2382
38 2.29097
39 2.148
40 11.3676
41 19.2505
42 12.5598
43 10.7741
44 6.79964
45 1.31513
46 4.48083
47 6.20941
48 7.54608
49 3.36477
50 8.20837
51 6.10959
52 11.9895
53 13.4255
54 11.4
55 15.2558
56 2.81758
57 4.42686
58 10.8736
59 6.0348
60 5.96477
61 6.54347
62 7.79811
63 6.36417
64 8.87696
65 1.17315
66 6.99586
67 2.09542
68 9.36175
69 11.2549
70 9.82847
71 9.54167
72 10.2953
73 6.97594
74 7.66052
75 8.16167
76 4.725
77 7.22623
78 1.84346
79 11.7181
80 6.34927
81 2.19648
82 3.82243
83 11.9594
84 7.01469
85 2.86387
86 6.47152
87 12.3038
88 9.17824
89 5.86789
90 9.18472
91 7.87765
92 16.9101
93 10.0092
94 3.38102
95 13.4968
96 7.10566
97 9.24485
98 12.2093
99 13.4015
100 9.9006
101 10.482
102 13.574
103 10.2131
104 5.21704
105 4.02299
106 14.2204
107 10.1188
108 8.36644
109 14.2838
110 9.73105
111 14.7731
112 14.7846
113 19.2591
114 16.4412
115 5.29323
116 15.1896
117 11.8779
118 2.29963
119 11.384
120 4.56411
121 7.25521
122 12.7995
123 13.2491
124 9.22238
125 10.7398
126 3.23019
127 8.33876
128 5.62536
129 15.8426
130 13.8812
131 11.3063
132 5.1083
133 7.81062
134 3.64674
135 4.29083
136 3.21834
137 8.09965
138 8.46597
139 5.52277
140 12.1693
141 16.9317
142 8.63565
143 4.26146
144 11.5759
145 9.54562
146 21.6155
147 9.09976
148 13.3529
149 6.78216
150 2.7615
151 2.11412
152 4.39838
153 6.62686
154 11.1443
155 4.23983
156 9.61683
157 13.3094
158 3.71281
159 9.895
160 8.57425
161 12.4965
162 1.10714
163 14.0928
164 19.287
165 13.1737
166 19.0229
167 11.4299
168 9.70046
169 15.8036
170 7.50981
171 5.82668
172 2.65972
173 6.57931
174 9.67008
175 6.80764
176 10.4862
177 6.93568
178 4.66296
179 6.143
180 7.67299
181 1.2277
182 8.95378
183 7.88207
184 6.45253
185 5.84931
186 4.15012
187 4.95826
188 6.04861
189 8.66003
190 5.2686
191 5.31509
192 5.57035
193 6.68694
194 4.4897
195 7.16222
196 5.949
197 5.48341
198 7.7301
199 7.22005


==> images/stats-active-duration/2-user-activeduration-hours/combined-data.txt <==
number_of_sets = 1
set_name = Duration of Active Interaction (Hours)
x_axis_name = 200 Users
y_axis_name = Duration of Active Interaction (Hours)
title = 

start_elements
element 0 17.8833
element 1 121.468
element 2 260.859
element 3 313.233
element 4 179.64
element 5 46.4464
element 6 232.661
element 7 240.633
element 8 181.871
element 9 292.837
element 10 302.412
element 11 256.8
element 12 209.267
element 13 292.733
element 14 25.0383
element 15 242.862
element 16 156.489
element 17 120.509
element 18 207.717
element 19 219.539
element 20 134.069
element 21 118.096
element 22 214.973
element 23 19.7233
element 24 17.7519
element 25 130.268
element 26 147.509
element 27 273.951
element 28 33.2486
element 29 266.283
element 30 46.6831
element 31 36.0333
element 32 389.121
element 33 144.114
element 34 176.11
element 35 246.528
element 36 236.024
element 37 317.716
element 38 54.9833
element 39 51.5519
element 40 272.822
element 41 462.011
element 42 301.435
element 43 258.578
element 44 163.191
element 45 31.5631
element 46 107.54
element 47 149.026
element 48 181.106
element 49 80.7544
element 50 197.001
element 51 146.63
element 52 287.748
element 53 322.211
element 54 273.6
element 55 366.139
element 56 67.6219
element 57 106.245
element 58 260.967
element 59 144.835
element 60 143.154
element 61 157.043
element 62 187.155
element 63 152.74
element 64 213.047
element 65 28.1556
element 66 167.901
element 67 50.29
element 68 224.682
element 69 270.117
element 70 235.883
element 71 229
element 72 247.088
element 73 167.423
element 74 183.852
element 75 195.88
element 76 113.4
element 77 173.429
element 78 44.2431
element 79 281.234
element 80 152.382
element 81 52.7156
element 82 91.7383
element 83 287.025
element 84 168.352
element 85 68.7328
element 86 155.316
element 87 295.291
element 88 220.278
element 89 140.829
element 90 220.433
element 91 189.064
element 92 405.841
element 93 240.221
element 94 81.1444
element 95 323.924
element 96 170.536
element 97 221.876
element 98 293.024
element 99 321.637
element 100 237.614
element 101 251.569
element 102 325.775
element 103 245.114
element 104 125.209
element 105 96.5517
element 106 341.289
element 107 242.85
element 108 200.794
element 109 342.812
element 110 233.545
element 111 354.554
element 112 354.829
element 113 462.217
element 114 394.589
element 115 127.037
element 116 364.55
element 117 285.069
element 118 55.1911
element 119 273.216
element 120 109.539
element 121 174.125
element 122 307.188
element 123 317.978
element 124 221.337
element 125 257.754
element 126 77.5244
element 127 200.13
element 128 135.009
element 129 380.222
element 130 333.148
element 131 271.351
element 132 122.599
element 133 187.455
element 134 87.5217
element 135 102.98
element 136 77.2403
element 137 194.392
element 138 203.183
element 139 132.546
element 140 292.062
element 141 406.361
element 142 207.256
element 143 102.275
element 144 277.822
element 145 229.095
element 146 518.771
element 147 218.394
element 148 320.469
element 149 162.772
element 150 66.2761
element 151 50.7389
element 152 105.561
element 153 159.045
element 154 267.463
element 155 101.756
element 156 230.804
element 157 319.426
element 158 89.1075
element 159 237.48
element 160 205.782
element 161 299.916
element 162 26.5714
element 163 338.226
element 164 462.889
element 165 316.168
element 166 456.55
element 167 274.317
element 168 232.811
element 169 379.286
element 170 180.236
element 171 139.84
element 172 63.8333
element 173 157.903
element 174 232.082
element 175 163.383
element 176 251.669
element 177 166.456
element 178 111.911
element 179 147.432
element 180 184.152
element 181 29.4647
element 182 214.891
element 183 189.17
element 184 154.861
element 185 140.383
element 186 99.6028
element 187 118.998
element 188 145.167
element 189 207.841
element 190 126.446
element 191 127.562
element 192 133.688
element 193 160.487
element 194 107.753
element 195 171.893
element 196 142.776
element 197 131.602
element 198 185.523
element 199 173.281
end_elements



==> images/stats-active-duration/2-user-activeduration-hours/data-0.txt <==
0 17.8833
1 121.468
2 260.859
3 313.233
4 179.64
5 46.4464
6 232.661
7 240.633
8 181.871
9 292.837
10 302.412
11 256.8
12 209.267
13 292.733
14 25.0383
15 242.862
16 156.489
17 120.509
18 207.717
19 219.539
20 134.069
21 118.096
22 214.973
23 19.7233
24 17.7519
25 130.268
26 147.509
27 273.951
28 33.2486
29 266.283
30 46.6831
31 36.0333
32 389.121
33 144.114
34 176.11
35 246.528
36 236.024
37 317.716
38 54.9833
39 51.5519
40 272.822
41 462.011
42 301.435
43 258.578
44 163.191
45 31.5631
46 107.54
47 149.026
48 181.106
49 80.7544
50 197.001
51 146.63
52 287.748
53 322.211
54 273.6
55 366.139
56 67.6219
57 106.245
58 260.967
59 144.835
60 143.154
61 157.043
62 187.155
63 152.74
64 213.047
65 28.1556
66 167.901
67 50.29
68 224.682
69 270.117
70 235.883
71 229
72 247.088
73 167.423
74 183.852
75 195.88
76 113.4
77 173.429
78 44.2431
79 281.234
80 152.382
81 52.7156
82 91.7383
83 287.025
84 168.352
85 68.7328
86 155.316
87 295.291
88 220.278
89 140.829
90 220.433
91 189.064
92 405.841
93 240.221
94 81.1444
95 323.924
96 170.536
97 221.876
98 293.024
99 321.637
100 237.614
101 251.569
102 325.775
103 245.114
104 125.209
105 96.5517
106 341.289
107 242.85
108 200.794
109 342.812
110 233.545
111 354.554
112 354.829
113 462.217
114 394.589
115 127.037
116 364.55
117 285.069
118 55.1911
119 273.216
120 109.539
121 174.125
122 307.188
123 317.978
124 221.337
125 257.754
126 77.5244
127 200.13
128 135.009
129 380.222
130 333.148
131 271.351
132 122.599
133 187.455
134 87.5217
135 102.98
136 77.2403
137 194.392
138 203.183
139 132.546
140 292.062
141 406.361
142 207.256
143 102.275
144 277.822
145 229.095
146 518.771
147 218.394
148 320.469
149 162.772
150 66.2761
151 50.7389
152 105.561
153 159.045
154 267.463
155 101.756
156 230.804
157 319.426
158 89.1075
159 237.48
160 205.782
161 299.916
162 26.5714
163 338.226
164 462.889
165 316.168
166 456.55
167 274.317
168 232.811
169 379.286
170 180.236
171 139.84
172 63.8333
173 157.903
174 232.082
175 163.383
176 251.669
177 166.456
178 111.911
179 147.432
180 184.152
181 29.4647
182 214.891
183 189.17
184 154.861
185 140.383
186 99.6028
187 118.998
188 145.167
189 207.841
190 126.446
191 127.562
192 133.688
193 160.487
194 107.753
195 171.893
196 142.776
197 131.602
198 185.523
199 173.281


==> images/stats-android-version/android-version.csv <==
2.2
4.3
4.3
4.3
4.3
4.3
4.3
4.3
4.3
4.3
4.3
4.3
4.3
4.3
4.3
4.3
2.2.2
2.3.5
2.3.5
2.3.6
2.3.6
2.3.6
2.3.6
2.3.7
4.0.3
4.0.3
4.0.3
4.0.4
4.0.4
4.0.4
4.0.4
4.0.4
4.1.1
4.1.1
4.1.2
4.1.2
4.1.2
4.1.2
4.1.2
4.1.2
4.1.2
4.1.2
4.1.2
4.1.2
4.1.2
4.1.2
4.1.2
4.1.2
4.2.2
4.2.2
4.2.2
4.2.2
4.2.2
4.2.2
4.2.2
4.2.2
4.2.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.2
4.4.3
4.4.3
4.4.3
4.4.3
4.4.3
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4
4.4.4

==> images/stats-android-version/output.txt <==
     84 4.4.2
     54 4.4.4
     15 4.3
     14 4.1.2
      9 4.2.2
      5 4.4.3
      5 4.0.4
      4 2.3.6
      3 4.0.3
      2 4.1.1
      2 2.3.5
      1 2.3.7
      1 2.2.2
      1 2.2

